Computing and Maintaining Provenance of Query Result Probabilities in Uncertain Knowledge Graphs

Knowledge graphs (KG) that model the relationships between entities as labeled edges (or facts) in a graph are mostly constructed using a suite of automated extractors, thereby inherently leading to uncertainty in the extracted facts. Modeling the uncertainty as probabilistic confidence scores results in a probabilistic knowledge graph. Graph queries over such probabilistic KGs require answer computation along with the computation of those result probabilities, aka, probabilistic inference. We propose a system, HAPPI (How Provenance of Probabilistic Inference), to handle such query processing. Complying with the standard provenance semiring model, we propose a novel commutative semiring to symbolically compute the probability of the result of a query. These provenance-polynomiallike symbolic expressions encode fine-grained information about the probability computation process. We leverage this encoding to efficiently compute as well as maintain the probability of results as the underlying KG changes. Focusing on a popular class of conjunctive basic graph pattern queries on the KG, we compare the performance of HAPPI against a possible-world model of computation and a knowledge compilation tool over two large datasets. We also propose an adaptive system that leverages the strengths of both HAPPI and compilation based techniques. Since existing systems for probabilistic databases mostly focus on query computation, they default to re-computation when facts in the KG are updated. HAPPI, on the other hand, does not just perform probabilistic inference and maintain their provenance, but also provides a mechanism to incrementally maintain them as the KG changes. We extend this maintainability as part of our proposed adaptive system.

==> plot/c2d_happi_gmark.txt <==
"exp"	"type"	"N"	"val"	"sd"	"se"	"ci"
"1"	"E1"	1	100	99.87		0	0	0
"2"	"E1"	2	100	99.8	0	0	0
"3"	"E1"	3	100	99.6	0	0 0
"4"	"E2"	1	100	99.65		0	0	0
"5"	"E2"	2	100	99.3		0	0	0
"6"	"E2"	3	100	98.6	0	0	0
"7"	"E3"	1	100	98.2	0	0	0
"8"	"E3"	2	100	96.8	0	0	0
"9"	"E3"	3	100	95	0	0	0
"10"	"E4"	1	100	91	0	0	0
"11"	"E4"	2	100	80	0	0	0
"12"	"E4"	3	100	65	0	0	0
"13"	"E5"	1	100	20	0	0	0
"14"	"E5"	2	100	-	0	0	0
"15"	"E5"	3	100	-	0	0	0
"16"	"E6"	1	100	0	0	0	0
"17"	"E6"	2	100	0.6985	0	0	0
"18"	"E6"	3	100	0.5651	0	0	0
"19"	"E7"	1	100	83	0	0	0
"20"	"E7"	2	100	69	0	0	0
"21"	"E7"	3	100	1.1239	0	0	0

==> plot/c2d_happi_yago.txt <==
"exp"	"type"	"N"	"val"	"sd"	"se"	"ci"
"1"	"E1"	1	100	99.76		0	0	0
"2"	"E1"	2	100	99.55	0	0	0
"3"	"E1"	3	100	99	0	0 0
"4"	"E2"	1	100	96.3		0	0	0
"5"	"E2"	2	100	94		0	0	0
"6"	"E2"	3	100	89	0	0	0
"7"	"E3"	1	100	90	0	0	0
"8"	"E3"	2	100	80	0	0	0
"9"	"E3"	3	100	60	0	0	0

==> plot/gmark_signature_list.txt <==
derivation,count
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
21,7
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
12,14
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
18,20
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
19,21
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
3,5
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
21,23
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
18,20
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
21,23
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
18,20
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
13,15
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
21,23
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
12,14
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
13,15
3,5
21,23
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
18,20
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
12,14
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
21,23
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
13,15
2,4
2,4
2,4
3,5
3,5
3,5
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
21,23
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
12,14
2,4
2,4
21,23
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
12,14
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
21,23
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
3,5
3,5
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
3,5
2,4
2,4
3,5
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
19,21
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
3,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,5
2,5
2,4
2,4
2,4
2,4
2,4
2,4
2,4
2,5
2,5
2,4
10,13
3,7
2,5
3,5
2,5
2,4
3,5
3,5
2,4
2,4
3,9
3,7
10,13
3,7
2,5
2,6
2,4
2,6
2,5
2,5
2,6
2,6
3,7
2,4
3,7
2,5
3,9
3,8
2,5
2,5
3,9
2,6
18,20
3,9
3,7
2,6
2,4
2,6
2,5
2,4
2,4
2,6
3,7
2,5
15,17
2,6
2,5
2,5
3,7
3,6
3,9
2,5
2,6
2,5
3,9
3,7
2,5
2,6
3,7
2,6
2,5
2,6
2,5
2,6
2,6
2,5
2,6
2,4
3,7
2,4
2,4
2,4
3,9
3,7
16,20
3,9
2,4
2,4
2,4
2,4
2,4
2,5
2,6
2,4
3,6
2,4
2,6
2,6
3,9
2,6
3,7
2,6
2,4
2,5
3,9
15,17
3,8
2,6
2,4
2,5
2,4
2,5
2,6
2,6
2,5
2,5
2,4
2,4
3,8
2,6
2,4
2,4
3,8
2,6
2,4
2,4
2,6
2,5
2,4
2,5
2,4
2,6
3,6
2,6
3,5
3,8
2,6
2,5
2,4
2,4
3,7
2,5
2,6
2,6
3,5
2,6
3,5
2,4
2,5
2,4
2,6
2,5
15,17
2,4
2,6
2,4
2,5
3,9
3,5
2,5
2,4
2,6
2,4
2,6
2,4
2,4
2,5
2,5
2,4
2,6
2,4
2,6
2,5
2,5
3,7
2,5
3,8
2,5
2,5
2,4
2,4
2,4
2,4
2,6
2,4
2,4
2,5
3,9
2,6
2,5
3,5
3,5
2,4
2,6
3,7
2,4
2,4
2,5
2,5
2,5
3,7
3,7
3,7
2,5
2,5
3,7
3,7
3,6
2,5
2,4
3,7
2,5
2,6
2,5
2,6
2,4
3,7
2,6
3,8
2,4
3,7
2,4
2,4
2,4
2,4
2,6
3,5
2,6
2,4
3,7
3,6
3,5
2,6
3,6
3,5
3,7
2,6
2,6
2,5
2,6
2,6
2,4
2,6
10,18
2,5
3,5
2,5
2,6
2,6
2,4
2,6
2,4
3,7
3,8
3,6
2,5
2,6
3,8
11,13
13,21
2,4
2,6
2,6
10,21
3,7
2,4
3,6
2,5
2,5
2,5
11,20
2,5
2,5
3,9
2,5
2,6
2,4
3,9
15,17
2,5
2,5
2,4
2,5
2,4
2,4
2,5
2,5
3,7
2,6
2,6
3,7
2,5
3,8
2,5
3,9
2,6
3,7
2,6
2,6
2,4
2,4
2,5
2,6
2,4
2,4
2,6
2,4
2,5
2,4
3,5
2,6
2,4
2,6
2,4
2,4
2,5
3,9
3,6
2,4
3,6
2,5
2,5
3,9
2,5
10,13
3,6
2,6
2,5
2,4
10,21
2,5
2,5
3,5
2,5
2,6
2,6
2,6
2,6
3,7
3,7
2,6
2,6
2,4
3,8
2,4
2,5
2,4
3,7
2,5
2,5
2,4
2,4
16,20
2,5
3,8
3,7
2,4
2,4
2,5
3,9
2,6
3,8
2,4
2,6
14,20
2,6
3,5
2,4
2,4
2,6
3,7
2,5
2,6
2,4
3,7
2,4
2,6
2,6
3,9
2,6
3,7
3,7
2,6
2,4
2,4
2,4
3,7
3,9
3,5
3,8
3,9
3,7
2,6
2,5
13,21
2,5
2,5
2,4
3,7
2,6
2,4
2,6
2,5
2,5
12,23
2,5
3,7
10,18
2,6
3,9
2,6
3,6
2,5
2,6
3,7
2,5
2,6
2,6
3,7
2,6
2,5
2,4
11,22
15,17
2,5
2,4
2,4
3,7
2,6
2,6
2,4
2,5
2,6
2,4
3,5
3,8
2,5
2,6
2,6
2,5
2,4
3,7
2,5
3,9
3,6
2,4
3,9
2,6
2,4
3,6
2,6
2,6
3,6
3,7
2,4
2,4
2,6
3,9
3,5
2,6
2,4
2,5
3,7
2,6
2,4
2,4
2,6
2,5
2,4
2,6
2,4
3,9
3,7
2,5
2,6
2,4
2,5
2,6
2,6
3,9
2,5
2,6
2,4
2,6
3,7
2,5
2,6
2,5
2,5
2,6
2,5
2,6
2,4
2,5
2,4
2,6
2,5
3,8
2,4
2,5
2,4
2,6
2,5
2,4
2,4
2,5
2,6
2,4
2,5
2,4
2,5
2,6
2,5
2,6
2,6
2,6
2,5
2,6
2,4
2,5
2,5
2,4
2,4
2,4
3,7
2,4
2,5
2,6
2,5
2,5
3,9
2,6
2,5
2,4
2,4
2,6
2,6
2,6
2,6
3,7
2,6
2,5
2,6
3,9
2,4
2,4
2,5
2,6
2,6
15,17
2,4
3,7
2,6
2,5
2,6
3,7
2,6
3,7
2,5
2,6
2,6
2,4
2,6
2,6
2,4
2,4
2,5
2,6
2,6
2,5
2,6
2,6
2,5
2,6
2,5
2,6
2,6
3,6
2,5
2,4
3,6
2,4
2,4
12,14
2,4
2,4
3,7
2,5
2,4
2,6
2,5
2,6
2,6
2,6
3,7
2,6
2,6
2,6
2,6
2,6
2,4
3,9
2,4
2,5
2,4
2,5
2,4
2,4
2,4
3,5
2,6
2,4
2,5
2,5
2,5
2,4
2,4
2,5
2,6
2,6
2,5
2,5
2,4
10,12
2,6
2,4
15,17
2,6
2,5
3,7
2,4
3,9
2,4
2,6
3,5
3,6
2,5
2,4
2,4
3,9
3,9
2,6
2,5
3,9
2,6
2,5
2,6
3,7
3,7
2,5
3,5
3,6
3,5
3,6
3,7
2,4
2,4
2,4
2,6
2,5
3,6
2,5
3,5
3,5
2,5
3,9
2,6
2,6
3,7
2,4
15,17
3,8
3,7
2,6
2,4
2,5
3,7
3,7
3,7
2,5
3,9
2,5
3,7
3,6
2,6
2,5
3,5
2,5
10,12
3,7
2,6
2,6
2,6
3,6
2,6
2,5
2,5
3,7
3,5
2,5
2,5
2,6
2,4
2,6
3,8
2,6
2,6
2,6
2,4
3,9
2,6
3,6
10,18
3,9
2,4
2,5
2,5
3,7
2,6
2,6
2,6
17,20
2,6
2,4
3,7
2,5
2,4
2,6
2,6
17,23
2,5
2,4
2,4
2,5
2,4
2,6
3,8
3,9
2,5
2,6
3,7
2,4
10,22
2,5
2,4
3,8
2,5
10,21
16,20
2,6
2,5
3,8
11,19
3,9
2,5
2,5
3,7
2,5
3,7
2,5
2,4
3,9
3,7
2,5
2,5
2,4
2,5
2,5
2,5
3,6
3,7
2,6
2,6
2,5
2,5
2,5
3,9
2,6
3,8
3,9
3,9
2,4
2,5
2,5
2,4
2,5
2,5
2,5
2,6
3,7
2,6
2,5
2,4
2,5
2,6
2,4
3,7
2,6
3,7
2,6
3,7
2,6
2,6
3,7
3,5
3,9
2,6
3,9
2,4
2,6
2,4
2,4
2,6
3,7
2,4
2,6
2,5
2,4
2,6
3,7
3,7
3,7
2,6
2,5
2,4
2,4
3,7
3,9
2,5
2,6
3,9
13,23
2,5
3,9
2,5
2,4
2,4
2,4
3,7
3,8
3,7
2,6
2,5
2,6
2,5
2,6
2,5
2,5
2,6
2,6
2,6
2,6
3,7
3,7
2,4
2,5
2,6
3,6
2,6
2,5
2,5
2,5
3,7
2,4
2,5
2,4
2,6
2,5
2,4
2,6
2,5
2,4
11,23
2,4
2,6
2,4
2,5
3,8
2,5
2,6
2,4
2,5
2,5
2,6
3,8
3,6
2,4
3,6
2,5
2,4
2,6
3,7
2,6
3,8
2,4
3,5
2,5
2,6
2,6
2,4
2,4
3,7
2,4
2,4
2,6
2,4
3,7
3,7
3,5
2,4
2,6
2,5
2,6
2,5
3,9
2,6
3,9
2,4
3,7
3,9
2,4
3,5
2,4
2,6
2,4
2,5
2,6
11,17
2,4
2,5
2,5
3,9
3,7
3,8
2,5
2,4
3,9
3,7
3,8
3,9
2,4
2,6
2,4
3,9
2,4
2,4
2,5
2,6
2,6
2,5
3,9
2,6
2,5
3,7
2,4
2,6
3,9
2,6
2,5
2,5
2,5
2,6
2,6
2,6
3,7
2,4
2,6
2,5
2,6
3,7
2,5
15,17
2,4
2,5
2,5
3,7
2,5
2,5
3,9
3,8
2,6
2,5
2,5
2,6
2,5
2,5
2,5
2,5
3,7
2,4
2,6
13,24
2,4
3,7
2,4
2,6
2,5
3,9
3,9
2,5
2,6
2,4
11,17
2,6
2,5
3,5
3,7
2,6
3,5
2,6
2,4
3,9
2,6
3,7
2,6
2,6
2,6
3,8
3,9
3,7
3,8
2,4
3,9
2,5
3,9
2,5
2,4
2,5
3,5
2,6
2,4
2,6
2,4
12,15
3,7
3,5
2,5
2,6
2,6
2,4
2,6
2,6
2,6
3,7
3,5
2,6
2,6
2,5
2,5
2,6
2,4
3,5
2,4
3,9
3,7
3,9
2,6
2,4
2,4
3,7
2,4
3,9
2,5
3,6
3,5
15,17
2,4
2,6
3,9
3,8
3,9
2,5
2,6
3,8
3,5
3,9
13,22
3,9
3,7
3,9
3,9
12,23
2,4
3,7
3,5
2,5
2,6
2,5
2,5
3,9
2,4
2,4
2,6
2,4
2,4
2,5
3,6
2,5
2,5
2,5
2,6
2,5
2,5
3,8
2,6
2,6
2,6
2,5
2,4
2,6
2,5
3,7
2,5
2,4
15,17
3,5
3,7
2,4
3,7
2,4
2,6
2,4
2,6
2,5
2,5
2,6
2,4
2,4
11,19
2,4
3,9
3,8
3,6
2,5
3,6
3,7
12,18
2,6
2,6
2,4
2,6
2,4
2,5
3,5
2,5
3,8
12,17
2,6
16,20
2,5
3,7
2,5
2,6
3,7
2,5
2,6
2,5
3,7
2,6
2,5
2,4
3,7
2,4
3,8
3,9
3,6
2,6
3,8
3,8
3,7
2,5
2,5
2,5
15,17
2,5
3,8
2,5
2,4
2,6
15,17
2,6
3,5
3,5
2,5
2,4
2,6
3,7
3,8
3,7
2,4
3,7
2,4
2,4
2,4
2,6
2,5
2,6
3,5
3,6
2,5
2,6
10,14
3,8
2,5
2,6
2,6
3,7
2,4
3,6
3,7
3,5
3,9
2,4
2,4
2,4
2,5
2,6
2,4
2,5
2,4
2,5
2,4
2,4
2,4
2,4
3,7
2,4
2,5
2,6
2,6
2,6
2,6
3,6
3,7
2,5
3,8
2,5
10,18
3,7
3,6
2,4
2,6
11,23
2,5
2,5
2,4
2,4
3,9
3,5
3,9
2,5
2,4
3,7
2,4
3,5
3,9
3,7
15,17
2,6
2,4
2,4
2,5
3,6
2,6
10,14
2,6
2,6
2,4
2,5
3,6
2,6
2,5
2,6
2,6
2,4
2,5
2,6
3,9
3,8
3,5
2,5
2,5
3,8
2,4
2,6
2,6
2,6
2,6
2,5
3,9
2,5
3,9
2,6
2,6
2,5
2,4
2,5
3,9
3,9
2,6
2,5
2,5
3,7
2,4
2,5
2,6
2,6
2,6
2,6
2,4
2,5
2,5
2,4
3,9
2,5
3,8
2,6
3,7
2,6
3,8
2,4
2,6
2,5
2,4
2,6
2,6
2,6
3,9
2,6
3,8
2,6
3,9
2,4
2,4
2,5
2,5
15,17
2,5
3,7
2,5
3,7
13,18
17,19
3,7
2,5
2,4
3,7
2,6
3,7
2,6
2,5
15,17
2,4
3,5
2,6
2,4
3,6
15,17
2,4
2,6
2,4
2,6
2,4
2,5
2,6
2,6
2,6
2,4
3,5
2,6
3,7
2,4
3,9
2,5
2,6
10,15
3,7
13,15
2,4
3,8
3,7
2,4
3,6
2,6
2,5
2,6
3,7
3,7
2,6
2,5
2,6
2,4
2,4
2,5
3,5
2,6
2,4
2,4
2,5
3,7
2,5
2,4
16,23
12,20
10,14
2,5
2,5
2,4
2,4
2,5
2,5
3,7
2,6
2,5
3,7
3,7
2,6
3,5
2,6
3,9
3,8
2,4
2,6
3,7
2,6
2,5
3,7
3,7
3,9
2,4
3,8
2,5
2,6
2,6
2,5
3,9
3,5
2,4
2,4
3,6
2,6
3,6
3,8
2,4
2,6
3,7
3,7
2,5
15,17
2,6
3,9
2,5
3,5
2,5
2,5
2,4
3,8
2,5
2,5
3,9
2,4
2,6
2,5
2,6
2,5
2,6
2,6
3,6
3,7
2,4
2,6
2,6
2,4
2,4
2,5
2,5
2,4
15,17
2,6
2,5
2,6
11,13
2,4
2,6
10,14
3,6
2,6
3,7
2,6
2,6
3,7
2,4
2,4
3,6
3,7
3,8
2,4
2,4
3,7
2,6
13,20
3,7
2,4
3,7
2,4
3,5
2,4
2,6
2,5
2,4
2,6
2,4
2,5
2,6
2,5
2,6
3,5
3,7
3,9
15,17
2,6
11,20
2,5
3,6
2,5
3,5
2,5
3,7
2,4
2,5
11,16
2,4
10,18
3,6
2,6
2,4
2,4
2,5
3,5
2,6
2,6
2,4
2,6
2,4
2,6
2,5
2,4
2,6
3,7
2,5
13,18
2,4
2,5
2,6
2,6
3,7
3,7
2,6
2,5
15,17
2,4
3,8
2,6
3,5
2,4
2,5
3,9
2,4
2,5
2,5
2,6
2,4
2,4
3,7
2,5
2,5
2,6
2,6
3,5
3,6
3,6
2,5
3,8
2,5
2,5
2,6
2,6
2,4
3,6
3,6
3,6
2,5
2,5
2,6
3,5
2,6
2,5
2,5
10,23
2,4
2,6
3,7
2,4
2,5
2,4
2,4
2,4
3,5
3,5
2,6
2,6
2,4
3,7
2,5
2,4
2,6
3,7
2,6
2,4
10,14
2,4
2,6
3,5
10,19
3,7
2,5
2,6
11,19
3,7
2,4
2,6
2,5
3,8
2,4
2,5
2,5
2,6
2,4
2,5
3,7
2,5
2,6
3,7
2,4
3,7
2,6
2,6
3,7
2,4
3,5
2,5
2,6
2,4
3,8
2,6
3,7
2,5
2,4
2,6
2,4
2,6
2,6
2,6
2,5
15,17
3,5
2,6
2,4
2,6
2,5
2,4
2,6
2,6
2,4
2,5
3,7
3,8
3,7
2,6
2,5
2,4
2,6
2,4
3,9
2,6
2,5
2,4
2,5
2,6
2,5
2,4
2,4
2,6
2,5
2,5
3,9
2,4
3,7
2,5
2,4
2,4
3,8
2,6
2,5
2,6
3,9
3,8
2,4
2,5
2,4
2,4
11,24
3,8
3,6
2,5
3,7
2,4
3,8
2,6
2,5
3,9
2,4
2,5
3,9
2,4
2,6
2,5
2,6
2,4
3,7
3,7
3,5
2,6
2,6
2,4
2,6
2,5
3,6
2,4
2,5
2,5
3,6
2,6
2,4
3,9
2,5
2,5
2,5
2,6
2,4
2,4
2,5
3,6
3,9
2,6
2,5
21,23
3,9
2,6
2,5
3,5
2,6
2,5
2,6
3,7
3,8
2,4
2,5
2,4
3,8
3,9
2,6
3,7
2,6
2,6
3,8
2,5
2,5
2,5
2,4
2,6
2,5
2,5
2,6
2,6
2,4
2,6
2,5
2,5
2,4
3,8
2,6
2,5
2,5
3,7
10,20
2,6
2,5
2,4
3,8
2,5
2,4
2,6
2,6
2,6
2,5
2,4
2,6
3,7
2,6
2,5
2,5
13,21
2,6
2,5
2,6
2,4
3,5
2,5
3,7
2,4
2,6
2,5
2,6
2,4
2,4
3,8
2,4
2,4
2,4
2,6
3,7
2,5
2,4
2,5
2,6
3,9
2,6
2,4
2,5
3,5
3,7
2,4
2,5
2,5
2,5
10,22
2,6
2,6
2,4
2,4
3,9
2,6
2,5
2,5
3,6
2,5
3,9
3,8
2,4
2,6
2,6
2,6
2,5
2,5
2,4
2,5
3,5
2,6
2,5
2,5
2,4
3,8
2,6
2,6
2,6
2,4
2,5
3,5
3,7
3,6
2,6
2,6
3,5
3,9
3,5
3,9
3,7
2,6
2,6
2,4
2,6
11,24
2,6
3,8
2,5
3,8
2,5
2,6
15,17
2,6
2,4
2,4
2,5
2,4
2,5
2,6
2,4
3,8
3,7
3,7
2,5
2,5
2,4
3,7
2,5
2,5
3,7
2,6
2,6
3,9
2,5
12,20
2,4
2,6
2,4
2,5
2,5
2,4
3,9
2,4
2,5
3,6
2,4
2,5
2,6
3,5
2,4
3,7
3,7
3,7
2,6
3,7
2,4
2,4
2,5
2,6
3,7
2,4
2,4
2,6
2,6
3,7
2,4
3,7
2,4
2,5
2,4
2,5
2,6
3,7
2,5
3,6
2,5
2,5
2,6
3,9
2,6
2,6
2,4
2,4
2,4
2,6
2,4
2,6
2,5
3,7
2,4
2,6
2,6
2,6
3,5
3,8
2,4
2,4
2,6
13,21
2,6
2,6
3,6
2,4
2,5
3,7
3,9
2,4
3,6
3,7
2,6
2,5
2,4
2,4
2,6
2,6
2,4
3,9
3,6
2,4
2,5
2,4
2,6
2,6
2,5
3,7
2,6
2,4
16,19
3,9
2,4
2,6
2,6
15,17
2,4
2,5
2,5
3,7
2,5
3,7
2,5
2,5
3,7
2,5
2,5
2,6
3,8
3,7
2,4
2,4
2,6
17,22
2,6
3,9
2,5
3,8
2,4
3,7
2,5
11,23
3,8
3,8
2,5
2,4
3,7
2,4
2,6
2,5
2,4
2,6
2,4
2,5
14,23
2,5
2,6
3,7
2,4
2,6
2,5
2,6
2,5
2,5
2,4
2,5
2,5
2,4
3,8
2,6
2,6
2,5
3,5
2,6
3,9
2,6
2,6
2,6
2,6
2,5
2,6
3,5
2,6
3,9
3,7
3,9
2,6
3,9
3,7
2,5
13,24
3,6
2,6
2,4
2,5
3,5
2,5
2,4
2,5
2,4
3,8
2,4
3,7
2,4
2,6
2,4
2,5
3,8
2,5
3,9
3,9
12,15
3,7
2,5
2,4
2,4
2,5
2,5
2,6
2,6
2,5
2,5
2,6
3,5
2,6
2,4
2,4
2,5
3,8
3,7
2,6
2,5
2,5
18,22
2,6
3,7
2,5
2,5
3,7
2,6
2,4
2,6
3,5
16,20
2,6
2,4
2,4
2,4
2,5
2,5
3,9
2,5
2,4
2,6
3,8
2,6
3,7
2,4
2,5
2,5
3,7
2,5
2,5
2,4
3,5
2,5
3,5
2,4
3,7
3,6
11,23
3,7
2,6
3,6
3,7
3,6
2,4
2,4
2,5
2,6
2,5
3,9
2,4
2,5
15,17
2,6
2,5
2,5
3,7
2,6
2,4
2,6
2,4
2,6
2,6
2,4
2,4
3,5
2,5
2,5
2,4
3,5
3,7
2,4
2,4
2,5
3,5
2,6
3,9
2,6
2,6
2,4
3,7
2,4
2,4
15,17
3,9
2,5
2,5
2,6
3,6
2,5
3,6
3,7
2,6
3,8
3,7
2,6
2,6
2,4
12,18
2,5
2,4
2,5
2,4
2,6
2,4
2,4
2,6
2,5
2,6
2,4
2,6
2,4
2,6
2,4
2,4
2,6
2,6
2,4
15,17
2,6
2,4
2,6
2,4
2,5
2,4
3,5
3,5
3,6
2,4
3,7
2,6
2,5
2,6
2,4
2,4
2,6
3,6
2,6
2,6
2,4
3,7
3,8
3,8
2,4
2,4
2,6
16,20
2,5
2,6
3,5
2,5
2,4
2,6
15,17
3,7
2,6
2,4
2,5
3,9
2,5
2,5
3,9
2,6
2,4
2,4
2,5
2,6
2,4
3,7
2,4
2,5
3,7
2,6
2,6
2,6
2,6
2,5
2,4
2,4
2,4
2,5
2,6
2,5
2,5
2,4
3,5
2,6
2,5
2,6
2,5
2,4
2,4
2,4
3,9
10,20
2,5
2,4
3,5
2,6
2,5
2,4
2,4
11,20
2,5
2,6
3,5
2,4
2,5
2,4
2,6
3,5
3,5
2,6
3,9
2,6
2,4
2,6
3,9
2,6
13,21
2,5
3,8
3,6
3,8
2,6
3,6
2,6
3,6
3,9
2,6
3,8
3,9
2,6
2,6
2,6
2,5
2,4
3,5
3,9
3,6
2,4
2,6
3,6
2,4
2,6
2,6
2,4
2,4
2,4
2,5
3,7
3,7
2,6
3,7
2,6
3,9
2,5
2,4
2,4
3,5
2,6
3,8
2,6
2,6
3,6
2,5
2,6
2,6
15,17
2,6
3,7
2,4
2,4
2,6
2,5
2,6
3,6
2,4
2,4
2,4
2,6
2,5
13,21
2,4
2,4
3,7
2,6
15,17
2,5
3,6
2,4
2,4
3,9
10,14
3,9
2,6
3,5
2,4
2,5
2,5
2,6
10,20
2,4
11,24
2,5
3,7
2,4
2,5
3,5
2,6
15,17
2,4
11,20
2,4
2,6
2,4
3,9
2,6
3,6
2,6
3,7
2,6
2,5
2,6
2,6
3,8
2,6
2,4
3,8
3,7
2,6
2,5
10,22
2,5
2,6
2,5
3,5
3,7
3,7
2,6
2,5
3,9
2,6
2,4
2,6
2,6
2,6
2,4
2,6
2,4
3,7
2,4
2,6
2,6
2,5
2,4
2,6
3,7
3,6
2,6
2,5
2,6
2,5
2,4
2,6
2,6
3,7
2,5
2,6
3,7
2,4
3,9
3,9
2,5
2,5
3,5
2,5
3,7
2,5
2,6
2,6
2,6
2,4
2,4
3,7
2,5
2,4
2,4
3,7
2,6
2,5
3,7
2,6
2,6
2,6
2,5
2,6
2,5
2,4
2,5
2,4
12,23
2,5
3,7
3,6
3,6
2,6
2,5
3,7
2,4
3,9
2,5
2,5
2,5
2,4
2,5
2,5
3,9
2,5
2,6
2,5
2,5
3,5
3,6
2,4
2,4
3,6
2,5
2,6
2,6
3,9
3,9
3,7
2,4
3,7
2,5
10,21
2,6
3,9
2,5
2,5
2,6
2,4
11,24
3,5
2,5
3,5
2,4
2,5
3,7
2,5
3,7
2,5
2,4
3,6
3,5
2,4
2,5
2,5
10,17
2,5
2,5
17,22
2,6
2,4
2,4
2,4
2,4
2,4
2,4
2,6
2,6
3,8
2,4
2,5
3,5
2,6
2,6
2,4
2,5
2,4
3,7
2,6
2,5
2,6
2,6
3,6
2,5
3,7
2,6
2,6
3,7
13,23
2,4
2,6
2,4
3,6
2,5
2,5
2,4
2,6
15,17
2,5
2,4
2,6
2,5
2,6
2,6
2,4
2,6
2,4
2,5
2,4
2,5
3,9
2,5
3,7
2,4
2,4
2,5
3,9
2,6
2,6
2,6
3,9
13,23
2,4
3,5
3,5
2,5
2,5
2,6
2,6
3,8
2,5
2,4
2,5
2,6
3,7
2,6
3,6
3,7
3,8
3,9
2,6
2,5
2,5
3,9
2,4
3,7
2,5
2,4
2,5
2,4
2,4
2,5
2,5
2,5
3,6
3,5
3,6
2,6
2,5
2,4
2,5
2,6
2,6
2,6
2,6
2,4
2,5
2,4
2,4
10,23
2,4
2,5
2,5
3,5
2,4
3,7
3,9
3,7
2,5
2,6
2,6
2,5
2,5
12,23
2,4
2,6
2,6
3,9
3,9
3,6
2,6
2,4
2,6
3,6
2,5
2,4
2,5
2,4
2,6
3,9
2,4
2,4
3,8
15,17
3,9
2,4
3,7
2,5
2,6
2,4
2,4
2,5
2,4
3,5
2,4
2,6
2,6
2,4
2,5
3,9
2,4
2,5
2,4
2,4
2,4
3,7
15,17
2,6
2,6
2,5
3,7
3,9
2,4
2,6
3,7
3,9
2,4
3,7
3,5
3,7
2,6
2,4
2,4
2,5
3,6
2,6
3,5
2,4
3,8
3,6
2,4
2,4
2,4
3,7
2,6
3,8
15,17
2,5
2,5
2,6
2,5
2,4
2,6
2,6
3,7
2,6
2,4
3,6
2,5
2,6
2,4
3,5
2,5
2,6
3,7
2,4
2,5
2,5
2,6
2,6
2,5
2,4
2,4
2,4
2,6
2,6
2,6
3,9
2,6
2,5
3,5
2,6
2,5
2,6
2,4
12,14
2,5
2,4
3,7
2,6
3,5
2,4
2,6
15,17
3,8
2,5
3,8
2,5
2,5
2,5
2,5
3,6
2,4
3,8
2,4
2,4
2,6
2,4
2,4
3,7
15,17
2,4
11,23
2,6
3,5
2,6
3,7
3,7
2,6
2,5
3,8
3,9
3,7
12,20
2,6
2,4
2,4
10,20
2,4
2,6
2,5
3,8
2,5
2,6
2,4
3,7
2,6
2,4
2,6
2,4
3,7
2,4
2,4
2,4
2,5
2,5
2,5
2,5
2,5
2,6
2,6
2,6
2,4
2,6
2,5
2,6
2,6
2,6
2,5
2,6
2,4
2,5
15,17
3,9
2,5
3,5
2,4
2,6
2,5
2,5
2,6
2,6
2,4
2,6
2,4
2,4
2,6
2,6
2,6
2,6
2,6
3,6
2,6
2,5
2,4
2,6
3,6
2,5
10,23
2,5
2,4
2,4
2,4
2,5
2,5
2,6
2,6
2,4
2,4
3,8
2,5
3,9
3,7
2,6
2,4
3,7
2,6
2,4
2,6
2,6
2,6
2,6
2,4
12,20
2,5
2,6
2,5
3,7
2,6
2,6
2,4
3,7
2,6
2,6
3,7
2,4
2,6
2,4
2,5
2,4
2,4
11,13
3,8
2,5
2,6
3,5
11,21
3,5
3,9
3,9
2,6
3,7
2,5
2,6
12,23
3,9
3,6
2,6
2,5
2,5
2,5
2,6
2,5
10,22
2,6
3,9
12,16
2,5
3,6
2,5
11,20
2,6
2,4
3,7
2,6
3,9
15,17
2,6
2,5
2,5
2,6
16,20
17,21
12,21
3,7
2,6
3,6
2,4
3,5
2,6
2,6
15,17
2,6
3,7
2,4
2,4
2,5
3,5
2,5
15,17
2,5
2,5
3,9
2,4
2,6
2,5
2,4
2,5
2,6
3,7
2,4
2,4
2,6
2,4
2,4
2,5
2,4
3,9
3,5
2,6
2,4
2,4
2,4
3,6
2,5
2,6
2,4
2,6
2,6
2,4
3,5
2,6
2,4
3,5
2,4
2,5
3,7
2,6
3,7
2,6
2,4
2,4
3,7
2,5
2,4
2,4
2,4
3,8
3,5
2,5
2,6
3,7
2,5
2,4
3,7
2,5
2,5
2,4
2,5
15,17
2,6
2,5
2,5
3,6
3,7
2,6
2,6
2,4
2,6
2,4
2,5
3,7
2,5
12,23
2,5
3,5
2,6
3,7
2,5
3,7
2,6
2,5
2,5
3,9
2,4
2,4
3,7
2,5
2,5
3,8
2,5
2,5
3,9
2,6
2,4
2,4
2,6
3,7
3,5
2,6
2,4
3,5
2,6
2,5
3,9
2,5
13,21
2,5
3,7
2,4
2,5
2,6
2,5
2,6
2,4
3,9
3,7
3,7
2,4
2,6
2,6
3,5
3,8
3,8
2,4
2,4
2,5
2,6
2,5
3,8
2,5
2,4
2,4
3,7
2,5
2,6
2,6
3,8
2,4
2,5
2,6
2,5
2,4
2,6
3,7
3,8
2,4
2,4
2,4
2,6
2,5
2,6
2,4
2,5
2,4
2,5
2,5
2,6
10,21
15,17
2,4
2,4
2,4
15,17
2,4
3,7
2,6
2,4
2,4
2,6
2,5
2,4
2,5
2,6
2,5
2,5
2,6
2,4
10,22
3,6
2,5
3,7
2,4
2,5
2,5
2,5
2,6
2,6
2,5
2,6
2,6
2,4
3,5
2,4
2,6
3,7
3,7
2,4
2,4
3,6
2,5
2,6
11,13
15,17
2,5
2,6
13,19
2,6
2,5
2,4
3,7
2,5
2,5
2,4
2,5
2,6
10,22
2,6
2,5
3,9
3,5
2,6
3,6
2,6
2,6
2,4
2,4
3,7
3,7
12,23
2,6
2,4
3,7
18,20
2,4
2,6
2,6
2,6
2,4
2,4
2,5
2,6
2,6
2,4
3,5
2,5
3,7
2,5
2,6
2,6
2,4
2,6
2,6
2,5
3,5
3,7
2,4
2,5
2,5
3,6
2,4
2,5
13,22
2,5
3,7
2,5
2,5
3,7
2,4
2,6
3,9
2,4
2,5
3,8
2,4
2,5
3,5
2,6
3,9
3,6
2,6
2,4
2,6
2,6
2,6
2,5
2,6
2,4
2,4
3,8
13,22
11,20
2,6
3,9
3,8
2,5
2,6
2,6
2,5
2,6
2,4
3,7
2,6
2,4
2,4
11,18
3,9
2,4
3,7
2,6
2,5
2,4
2,5
2,5
2,6
3,7
3,8
2,6
12,16
2,6
2,5
2,6
2,6
2,5
3,5
2,5
2,5
2,5
3,7
2,5
2,4
2,5
2,6
3,5
2,4
3,7
2,5
2,5
2,5
2,5
2,4
3,5
2,6
2,5
2,5
2,4
2,6
2,4
2,5
2,5
3,7
2,6
3,7
3,7
2,6
2,5
2,6
3,6
2,5
3,7
2,4
2,5
3,6
2,6
3,7
2,4
2,5
2,6
2,5
2,5
2,4
3,9
2,6
2,4
2,4
2,6
2,5
3,6
2,4
3,5
2,4
2,6
2,5
3,8
2,5
3,6
2,5
3,7
2,4
3,7
2,4
2,5
2,6
3,5
2,4
2,6
2,5
2,5
3,8
2,5
2,4
2,5
2,6
2,6
2,4
3,7
2,4
2,5
2,5
2,6
2,6
3,6
2,4
2,6
2,4
2,6
2,5
12,16
3,7
2,5
3,8
2,5
2,4
2,6
3,6
3,8
2,4
3,5
2,5
2,5
3,5
3,5
3,6
2,6
2,4
3,9
2,6
2,4
2,5
3,7
3,5
2,6
3,6
2,6
2,5
2,6
3,7
2,6
2,6
2,4
2,5
3,9
2,6
3,7
2,4
2,6
2,6
2,5
3,7
3,9
2,4
12,23
3,6
2,4
3,6
3,7
2,5
2,5
2,6
2,5
2,6
3,9
3,9
2,5
11,15
2,5
2,6
2,6
2,4
2,4
2,4
3,7
3,7
2,4
2,5
2,6
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
2,8
3,13
18,24
2,8
10,18
16,22
3,9
3,10
2,8
3,9
2,12
14,21
14,21
11,22
11,17
3,9
2,9
11,22
2,12
14,21
3,9
3,9
14,24
3,9
12,18
17,23
2,8
2,8
2,8
3,9
3,9
12,22
3,9
2,8
10,18
3,9
2,8
17,24
2,8
2,8
3,9
2,8
3,9
15,22
15,21
10,22
14,20
2,8
13,22
2,8
2,8
11,18
2,8
11,18
11,17
12,23
3,9
2,8
11,18
17,23
2,12
11,18
16,22
2,8
2,8
17,23
17,23
3,9
13,19
3,9
3,9
11,18
3,9
3,9
2,8
2,8
11,18
2,8
2,8
11,22
17,23
3,9
3,10
3,10
2,8
2,8
3,13
12,18
3,13
2,8
11,18
15,22
17,24
11,17
14,20
11,17
3,9
10,21
3,13
2,8
2,8
2,8
2,8
2,8
3,9
3,9
14,20
14,20
2,8
10,20
3,9
2,8
14,21
3,9
13,20
2,9
13,19
13,19
10,17
2,8
2,8
3,9
2,8
2,8
3,9
11,17
2,8
2,8
12,23
3,10
3,9
2,8
10,16
2,8
3,9
3,9
2,8
11,17
2,8
10,17
10,21
11,18
2,8
3,9
10,16
17,23
3,9
2,8
2,12
2,8
3,13
10,16
2,8
13,24
2,8
11,22
11,17
10,16
2,8
15,22
16,22
2,12
11,21
2,9
10,16
10,16
2,8
17,23
2,8
12,23
11,18
2,8
3,9
2,8
3,9
3,9
14,20
14,21
16,22
11,19
3,9
2,8
2,8
12,18
3,9
2,8
15,22
3,9
10,21
10,16
2,12
17,23
11,17
10,24
14,20
3,9
11,18
11,17
12,18
2,8
3,9
2,8
2,9
3,9
3,9
2,8
11,18
12,18
2,8
11,17
2,8
2,8
14,21
3,9
12,22
3,9
2,12
2,8
15,21
13,19
14,20
2,8
2,8
17,24
2,9
13,19
2,8
2,8
3,9
10,16
3,9
3,9
2,8
13,19
2,8
2,8
3,10
14,20
2,8
2,8
3,9
3,9
10,16
12,18
2,8
3,10
10,16
2,8
2,8
10,16
12,22
2,8
14,20
2,8
3,10
11,18
3,9
10,16
2,8
2,8
13,20
16,22
3,9
3,9
2,8
10,20
2,8
2,8
12,18
13,19
14,20
17,23
12,18
3,9
2,8
3,9
10,16
2,9
2,8
2,8
3,9
3,9
3,9
11,17
2,8
3,9
11,17
3,14
11,17
3,9
2,8
2,8
3,9
2,8
2,8
3,9
18,24
3,9
3,9
2,9
14,20
3,9
2,12
10,16
2,8
10,16
2,8
3,10
2,8
3,9
2,8
17,23
2,8
10,21
2,8
2,8
15,22
11,18
3,9
17,23
3,9
12,18
12,23
3,9
16,22
2,8
11,22
11,17
3,9
14,20
2,12
10,16
11,18
3,9
11,17
2,8
2,9
3,10
3,9
10,16
2,8
13,19
11,18
11,22
15,21
3,9
13,23
11,17
3,9
10,16
3,13
12,24
11,18
3,9
17,23
12,18
16,22
2,13
12,18
2,8
10,16
3,10
2,13
14,24
2,12
17,23
3,10
2,8
3,10
12,18
2,8
10,16
3,10
2,8
12,18
11,18
17,24
3,9
2,8
2,8
10,16
3,9
2,12
12,18
2,12
3,9
11,18
2,8
10,16
2,8
3,10
2,8
3,9
3,13
2,8
3,9
2,12
3,9
3,9
10,17
3,9
11,18
3,10
18,24
15,22
11,17
2,8
2,8
3,9
2,8
11,17
2,8
3,9
2,9
3,9
2,8
3,9
2,8
2,8
10,16
11,18
2,8
2,8
3,9
3,9
3,9
10,18
2,8
10,16
14,22
10,17
14,20
3,13
11,22
2,8
11,18
3,9
13,19
3,9
3,9
11,18
3,9
12,22
2,12
2,8
10,16
3,9
3,10
2,8
13,19
11,18
2,8
11,17
13,19
2,8
12,19
3,10
2,8
3,9
17,23
10,20
13,19
2,9
2,8
10,16
3,9
17,23
11,18
10,21
2,8
3,9
15,21
2,8
3,9
11,22
11,18
3,9
13,19
18,24
15,22
3,9
17,23
2,8
3,9
3,9
15,21
3,9
11,18
12,18
3,9
14,20
2,8
3,13
11,18
2,12
16,22
13,19
3,9
15,21
2,8
3,9
3,9
2,8
10,16
16,23
3,9
13,19
2,13
12,19
2,8
17,23
2,8
11,17
16,22
3,9
2,8
2,8
2,8
3,9
2,8
2,8
16,22
3,9
2,9
15,21
13,19
3,10
17,23
10,16
2,8
3,13
2,12
14,20
2,8
11,17
2,8
11,17
3,10
11,17
3,9
3,9
2,8
17,23
10,16
3,9
2,8
14,20
13,19
14,24
11,18
17,23
12,22
14,21
3,9
10,16
11,21
2,9
3,9
2,8
11,18
2,8
11,18
2,8
2,8
2,8
16,23
2,8
11,18
11,18
3,9
13,19
2,8
2,8
10,20
3,14
2,8
3,9
2,8
10,16
3,9
3,9
2,8
10,18
2,8
2,8
3,9
11,18
2,8
11,18
11,17
2,8
10,17
2,8
2,8
3,9
12,18
11,17
15,21
3,13
15,22
2,8
3,9
14,22
11,18
12,18
2,8
2,9
2,8
2,8
3,9
14,24
2,8
12,23
3,13
3,9
3,9
13,19
2,8
2,8
15,21
2,8
2,8
3,9
13,19
13,19
11,17
10,16
2,8
13,20
14,22
3,9
3,9
3,10
3,9
2,8
2,9
3,9
2,13
3,9
2,12
3,10
10,20
15,21
2,8
2,8
10,20
15,22
3,9
2,8
10,16
2,8
17,23
10,17
13,19
11,18
3,9
2,9
3,9
14,20
2,8
3,9
3,9
15,21
12,18
10,16
2,8
3,9
2,8
14,20
11,17
3,13
2,8
15,21
11,18
3,9
3,9
3,9
17,23
15,23
3,14
3,13
3,9
2,8
3,9
3,9
10,16
11,18
2,8
2,8
3,10
2,8
2,8
11,18
11,18
2,8
13,23
11,18
2,8
17,23
3,9
11,18
2,8
14,24
3,9
11,18
2,8
2,8
3,13
3,9
3,9
2,8
3,9
2,8
13,24
13,20
2,8
3,9
16,24
11,18
14,21
11,18
2,8
3,13
2,9
11,21
10,17
3,9
3,9
11,17
11,18
3,9
11,18
13,19
13,19
2,8
3,9
10,17
3,9
12,23
15,22
2,8
3,9
2,8
2,8
2,8
3,9
11,17
3,9
2,8
10,16
3,9
2,8
11,18
16,22
3,9
14,24
14,20
12,22
3,9
17,23
18,24
2,8
10,17
2,8
11,17
2,8
2,8
2,8
3,9
3,9
18,24
2,9
11,21
2,8
12,23
16,24
2,8
11,18
3,9
2,8
3,9
14,24
2,8
2,8
2,8
2,8
12,18
11,18
2,8
3,9
13,19
3,9
16,22
14,20
14,20
2,12
14,20
2,8
2,12
3,9
2,9
3,9
3,9
11,18
3,9
2,8
3,9
2,8
14,20
3,9
12,18
3,9
13,20
3,9
16,22
10,16
15,22
3,9
10,16
12,23
10,18
10,16
12,23
2,8
2,8
11,18
11,18
10,16
14,20
3,9
3,9
2,13
11,17
2,8
2,8
2,8
12,18
13,19
2,8
11,18
2,8
10,16
2,8
3,9
2,8
2,8
3,9
2,8
12,24
14,20
11,17
3,9
14,20
17,23
2,8
14,24
12,18
14,20
14,21
2,8
2,8
17,24
2,8
2,8
11,21
11,18
11,18
2,8
11,17
2,8
3,9
3,14
17,23
11,22
3,9
2,8
2,8
3,9
3,9
2,8
11,18
2,8
11,17
11,18
2,13
3,9
10,16
2,8
13,19
13,19
12,23
2,8
2,12
2,8
3,13
2,8
13,21
3,9
11,18
3,10
12,23
2,8
3,9
11,18
3,10
3,10
3,9
3,10
3,9
18,24
13,23
16,24
14,20
2,13
2,8
11,18
2,8
2,9
14,20
3,9
11,22
2,8
3,13
2,12
10,16
17,23
2,8
2,9
3,9
11,18
2,8
2,8
2,8
3,9
2,8
3,9
2,8
2,8
3,13
2,8
11,18
11,17
2,8
11,18
17,23
11,21
3,9
3,9
14,22
2,8
2,8
3,10
10,17
13,19
10,16
12,18
2,8
3,9
3,9
3,9
16,24
2,13
2,8
2,8
2,9
12,22
3,9
17,23
12,23
3,9
11,18
11,18
3,9
3,9
13,19
10,17
10,16
14,20
11,17
3,9
3,10
11,21
3,9
16,22
2,8
2,8
15,21
11,21
12,23
10,16
14,20
10,16
2,8
3,9
11,18
3,9
3,9
11,18
2,8
2,8
2,8
17,23
2,8
14,20
11,18
10,17
3,9
10,17
2,8
14,20
2,8
13,19
3,10
10,16
3,9
11,18
2,8
16,22
3,13
2,8
2,8
3,9
13,20
3,9
3,9
2,8
10,16
2,8
10,16
15,22
2,8
15,21
14,20
2,8
2,8
14,20
14,21
11,18
15,21
11,21
14,20
3,9
14,20
2,8
2,12
11,17
11,18
3,9
12,18
3,9
2,8
2,8
2,8
14,24
13,23
2,8
14,20
2,12
3,9
11,17
3,9
2,8
10,16
2,8
14,24
2,8
2,8
3,9
13,19
3,9
3,9
13,21
2,8
3,9
2,8
3,9
12,23
13,20
2,8
3,9
17,24
17,23
10,16
3,9
2,8
13,23
2,8
11,17
2,8
11,18
18,24
3,9
10,17
2,8
16,22
13,19
17,23
12,18
3,9
3,9
2,13
13,19
12,18
14,20
13,19
18,24
15,22
2,8
11,18
2,8
12,18
3,9
3,9
3,9
3,9
2,8
2,8
12,19
2,8
2,8
16,22
2,8
2,8
12,23
12,18
10,18
2,8
2,8
3,13
2,8
12,18
10,16
12,18
11,17
11,17
3,10
16,22
3,9
2,8
14,21
2,8
2,9
2,8
11,18
13,19
2,8
3,9
2,8
2,8
11,18
12,18
2,8
3,13
3,10
2,8
2,8
2,8
3,9
2,8
2,8
10,21
12,24
2,8
11,18
3,9
2,8
2,8
3,10
2,8
2,8
11,18
10,16
3,9
2,8
10,16
2,13
2,8
3,9
14,20
2,8
2,8
12,18
2,8
2,8
3,10
16,24
11,17
3,9
2,8
15,21
3,9
2,8
11,18
3,9
18,24
15,21
2,8
15,21
2,13
2,8
2,8
18,24
2,8
11,17
2,8
11,18
15,21
2,8
13,19
3,9
3,9
10,21
3,9
2,8
2,8
2,8
3,13
2,8
15,22
3,9
14,20
3,9
11,18
3,9
10,16
2,8
3,9
3,9
3,9
2,8
2,8
2,8
12,22
2,8
3,9
18,24
3,9
15,22
2,8
10,20
3,9
2,8
10,16
2,8
17,23
17,23
12,18
2,8
2,8
2,8
3,9
3,9
18,24
17,23
2,8
13,19
15,22
2,8
2,8
2,8
2,8
11,17
13,19
2,8
18,24
11,17
18,24
17,24
2,13
13,19
2,8
3,9
3,9
14,24
2,8
3,9
2,8
18,24
2,12
13,19
2,8
2,9
10,23
3,9
12,18
17,23
11,18
2,8
3,9
3,9
3,9
2,8
2,8
3,9
11,17
12,18
11,17
11,18
2,8
11,22
2,8
3,9
12,18
10,18
18,24
13,19
3,10
3,9
2,8
3,9
2,8
10,16
2,8
12,18
2,8
2,8
2,8
17,23
10,16
2,8
2,8
11,17
2,8
15,21
11,18
2,8
15,21
12,23
3,9
3,9
2,8
3,13
3,9
3,9
15,24
2,12
11,17
11,18
3,9
10,21
2,8
3,9
2,8
3,9
2,8
2,8
17,23
3,9
14,21
11,17
3,9
2,8
2,8
2,8
12,18
2,8
3,9
2,8
15,21
12,18
2,8
2,8
2,9
3,9
2,8
13,19
3,10
2,8
11,18
17,23
2,9
14,20
2,12
11,17
14,20
2,8
10,16
3,9
2,8
17,23
2,8
2,8
3,9
11,17
2,8
11,18
11,17
3,9
3,9
2,8
14,20
3,9
14,24
3,9
3,9
2,8
2,8
2,8
17,23
3,9
2,8
18,24
3,9
2,8
2,8
12,23
12,19
2,8
11,18
12,18
13,19
2,9
11,17
16,22
15,21
2,8
11,17
2,8
14,21
12,18
2,8
3,9
2,8
10,16
12,22
11,22
3,9
14,21
11,18
2,8
14,20
2,8
2,8
2,8
2,8
3,9
2,8
2,12
13,19
13,19
3,10
3,9
11,22
2,8
11,18
2,12
11,17
3,9
2,8
3,9
2,8
12,19
11,21
15,21
3,9
18,24
2,8
3,9
2,8
10,16
17,24
10,16
18,24
10,17
2,8
12,22
14,20
17,23
15,22
3,10
10,16
3,9
13,19
3,10
3,9
3,13
14,20
11,18
11,17
13,19
11,18
10,20
2,8
11,17
10,17
15,22
3,9
11,18
2,8
3,9
17,23
2,8
3,9
3,9
3,9
12,24
14,24
3,9
12,23
2,8
17,24
10,20
3,9
2,8
18,24
11,18
18,24
11,17
11,17
3,9
15,21
13,19
14,20
16,22
2,8
15,21
11,18
2,8
3,9
3,13
3,10
2,8
17,23
13,23
13,23
11,17
11,18
12,19
3,10
2,8
17,23
2,8
2,8
2,8
3,9
11,18
12,18
3,9
15,21
3,13
3,13
2,8
3,9
12,18
3,13
11,17
2,13
3,9
10,16
2,8
3,9
2,8
11,18
10,21
2,8
14,20
2,8
2,8
2,8
14,21
2,8
2,8
3,13
14,21
2,8
11,18
3,9
10,16
3,9
14,20
11,17
10,16
3,9
3,10
10,20
13,20
12,23
2,9
3,9
11,18
3,9
2,8
2,8
3,9
16,22
3,9
3,9
2,8
2,8
3,9
2,8
2,8
3,10
2,8
2,9
3,9
12,19
17,23
15,21
2,8
16,22
17,24
10,17
11,18
10,16
13,19
3,9
2,8
2,8
3,9
17,23
12,19
3,13
11,18
2,8
15,21
3,9
2,8
3,9
3,9
11,18
2,9
17,24
15,21
2,8
13,19
2,8
10,16
14,24
11,18
3,9
3,9
2,8
3,9
2,8
11,17
11,17
11,18
2,8
2,8
2,8
11,18
3,9
10,16
2,12
12,18
13,19
2,8
2,8
11,18
14,20
10,16
11,17
11,18
11,18
13,19
17,23
2,12
13,19
3,9
2,8
11,18
12,18
3,9
11,18
10,16
2,8
3,9
3,9
2,8
3,9
12,18
2,8
3,9
2,8
11,18
14,20
11,18
3,10
2,8
2,8
2,8
13,19
3,9
10,16
13,21
2,9
10,16
2,8
2,8
10,21
11,18
11,21
2,8
17,23
17,23
2,8
3,9
10,21
3,9
3,9
11,17
13,19
18,24
3,9
3,9
12,23
11,22
11,17
2,8
3,9
2,8
2,8
10,17
11,18
10,16
10,16
17,23
2,8
13,19
3,9
2,8
3,9
3,9
2,8
2,8
12,18
2,8
2,8
2,8
2,8
10,21
3,9
3,9
10,21
13,24
16,22
3,9
12,23
2,8
11,18
13,21
3,8
2,7
3,8
3,8
3,8
2,7
3,8
3,8
3,8
3,8
3,8
3,8
3,8
3,8
3,8
3,8
2,7
3,8
2,7
3,8
3,8
2,8
3,8
3,8
2,7
3,8
3,8
2,7
2,8
3,8
2,7
3,8
3,8
3,8
2,7
3,8
2,8
3,8
3,8
3,8
3,9
3,8
2,8
3,8
2,7
2,7
2,7
3,8
3,8
3,8
2,7
2,7
2,7
3,8
2,7
2,8
3,8
2,7
3,8
3,8
3,8
2,7
3,8
2,7
2,7
2,8
2,8
2,7
3,8
2,8
2,7
3,8
3,8
3,8
3,8
2,7
2,7
2,7
2,7
3,8
3,8
2,7
2,7
3,8
2,7
3,9
3,8
3,8
2,8
3,8
3,8
2,7
2,7
2,7
2,7
2,7
2,8
2,7
2,7
3,8
3,8
2,7
2,7
3,9
3,8
3,8
2,8
2,7
3,8
2,8
2,7
3,8
3,8
2,7
2,7
3,8
2,7
3,8
3,8
3,8
2,8
3,8
2,8
3,9
3,8
2,7
3,8
3,8
3,8
3,8
3,8
3,8
2,7
3,8
3,8
3,8
3,8
2,7
2,7
2,7
2,7
3,8
2,7
3,8
2,7
3,8
3,8
3,8
2,7
3,8
2,7
3,8
2,7
3,8
3,8
3,8
2,7
3,8
2,7
3,8
3,8
3,8
3,8
3,8
2,8
3,8
3,8
3,8
2,7
2,7
3,11
2,7
2,7
3,8
2,8
3,8
2,7
2,7
3,8
3,8
3,8
3,8
3,8
3,8
2,8
3,8
3,8
3,8
2,7
3,8
3,8
3,8
3,8
3,8
2,7
3,8
2,7
3,8
2,8
2,8
2,7
2,7
3,8
2,7
2,7
2,7
2,7
2,7
3,8
3,8
3,8
3,8
3,8
3,8
2,7
3,8
3,8
2,7
3,8
3,9
2,7
2,7
3,8
3,8
3,8
3,8
2,7
2,7
3,8
3,8
3,8
2,7
3,8
3,8
3,8
2,8
2,7
2,7
3,8
2,7
3,8
3,9
2,7
3,8
3,8
3,8
2,7
2,7
3,8
3,8
2,7
2,7
3,8
3,8
3,8
3,8
2,7
3,8
2,8
3,8
2,8
3,8
3,8
2,7
2,7
3,8
3,8
2,7
3,8
3,8
2,8
2,10
2,7
3,8
3,8
3,8
3,8
2,7
2,8
3,8
3,8
3,8
2,7
2,7
2,7
2,7
2,7
3,8
3,8
2,7
3,8
3,8
2,7
3,8
2,7
3,11
3,8
3,8
2,7
3,8
3,8
3,8
2,7
3,8
3,8
2,7
3,8
3,8
2,7
3,8
2,10
3,8
2,7
3,8
3,8
2,8
3,8
3,8
3,9
3,8
3,8
2,8
3,8
2,7
2,7
2,7
3,9
3,8
3,8
2,7
3,8
2,7
2,8
3,8
3,8
2,7
3,8
3,8
2,8
3,8
3,8
3,8
3,8
2,8
2,7
2,7
2,7
2,7
2,7
3,9
2,7
2,8
2,7
3,8
2,7
3,8
3,8
3,8
2,7
3,8
3,6
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
3,6
2,5
2,5
3,6
17,20
2,5
2,6
3,6
2,5
2,5
3,7
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
3,6
2,5
2,6
2,5
3,6
2,5
2,5
2,5
3,6
2,5
2,5
2,5
3,6
3,6
3,6
3,6
2,6
17,20
2,5
2,5
2,5
3,6
2,5
2,5
3,6
2,5
28,14
2,5
2,5
2,5
2,6
2,5
2,5
2,5
3,6
2,5
2,6
3,6
2,5
3,6
2,6
2,5
2,5
3,6
2,5
2,5
11,15
2,5
2,5
2,5
2,5
2,5
3,6
2,5
3,6
2,5
17,20
3,6
2,5
2,5
2,5
21,12
2,5
17,20
2,5
2,5
2,5
2,5
2,5
12,10
2,5
2,5
2,5
3,6
2,5
17,20
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
14,11
17,20
3,6
2,6
2,5
3,6
2,5
2,5
2,5
17,20
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
17,20
17,20
2,5
2,5
3,6
3,7
2,5
2,5
2,5
2,5
3,6
2,5
2,5
3,6
3,6
2,5
2,5
2,5
17,20
2,5
3,6
17,20
2,5
14,11
2,5
2,5
2,5
2,6
2,5
2,5
2,5
17,20
2,5
2,5
17,20
17,20
2,5
17,20
2,5
2,5
2,6
2,5
2,5
2,5
2,5
10,9
2,5
3,6
2,6
2,5
17,20
3,6
2,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
15,10
2,5
17,20
2,5
21,12
2,5
3,6
3,6
2,5
3,6
2,5
2,5
3,6
2,5
12,9
17,20
3,6
2,5
12,9
2,5
17,20
2,5
3,6
2,5
17,20
2,5
2,5
3,6
2,5
2,6
2,5
3,6
17,20
2,5
2,5
2,5
2,5
17,20
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
17,20
3,6
2,5
3,6
3,6
2,5
2,5
2,5
3,6
2,5
2,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
3,6
3,6
2,5
3,6
2,5
2,5
2,5
2,5
2,5
20,24
2,5
2,5
2,5
3,7
2,5
2,5
3,6
17,20
2,5
2,5
2,5
3,6
2,5
3,6
2,5
2,5
2,5
2,5
17,20
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
14,11
2,5
3,6
2,6
2,5
17,20
2,5
3,6
12,16
2,5
17,20
2,5
2,5
2,5
17,20
2,5
2,5
17,20
3,6
2,5
2,5
3,6
17,20
2,5
2,5
2,5
2,5
2,5
14,11
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
3,6
3,6
3,6
2,5
2,5
2,5
2,5
2,5
17,20
2,5
3,6
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,6
2,5
2,5
2,5
10,17
2,5
3,6
17,20
2,5
2,5
3,6
2,5
2,5
2,5
3,6
3,6
3,7
2,5
2,5
2,5
2,5
18,22
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
3,6
3,6
2,5
3,6
2,5
2,5
2,5
16,23
3,6
2,5
3,6
2,5
2,5
2,5
3,6
3,6
2,5
2,5
2,5
3,6
2,5
2,5
17,20
17,20
2,5
17,20
3,6
2,5
2,5
2,5
17,20
3,6
11,15
2,5
17,20
2,5
2,5
2,5
3,6
2,5
2,5
2,5
3,6
14,11
2,5
2,5
2,5
2,5
17,20
2,5
2,5
2,5
2,5
12,10
17,20
2,5
2,5
2,5
2,5
17,20
12,10
2,5
3,6
2,5
14,11
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
3,6
2,5
3,7
2,5
2,5
3,6
17,20
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
17,20
17,20
2,5
2,5
3,7
3,6
2,5
17,16
3,6
3,6
2,5
2,5
2,5
3,6
2,5
2,5
2,5
17,20
2,5
2,5
2,5
2,5
2,5
2,5
17,20
2,5
17,20
2,5
2,5
3,6
3,6
2,5
3,6
2,5
3,6
2,5
3,6
2,5
2,5
2,5
17,20
2,5
3,6
2,5
2,5
17,20
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
3,6
2,5
10,9
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
3,6
2,5
2,5
17,20
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
3,6
28,13
17,20
2,6
2,5
2,5
17,20
2,5
2,5
2,5
3,6
14,11
2,5
3,6
17,20
2,5
2,5
2,5
10,9
2,5
3,6
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
17,20
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,6
2,5
2,5
2,5
2,5
21,12
2,6
2,6
2,5
2,6
2,5
2,5
17,20
2,5
12,20
2,5
17,20
2,5
2,5
2,5
2,5
2,5
2,5
17,20
3,6
2,5
2,5
3,6
2,5
3,6
2,5
10,17
21,12
17,20
2,5
3,6
2,5
2,5
3,6
2,5
3,6
2,5
3,6
2,5
17,20
2,5
17,20
2,5
2,5
2,5
12,16
2,5
14,11
17,20
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
3,7
2,5
2,5
2,5
28,13
2,5
3,6
2,5
2,5
3,6
3,6
2,5
2,5
3,6
2,5
2,5
2,5
3,6
3,6
2,6
28,14
3,6
2,5
2,5
10,16
2,5
2,5
3,6
2,5
2,5
3,6
2,5
2,5
3,6
13,17
2,5
17,20
3,6
2,5
3,6
3,6
17,20
2,5
2,5
2,5
2,5
2,5
3,6
3,6
2,5
17,20
2,5
3,8
2,5
2,5
2,5
2,5
10,16
2,5
2,5
2,5
3,6
2,5
2,5
3,6
2,5
2,5
2,5
3,6
3,6
2,5
3,6
2,5
2,5
16,23
2,5
2,5
2,5
2,5
2,5
2,5
10,9
2,5
2,5
2,5
2,5
2,5
3,6
2,5
3,6
12,10
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
17,20
2,5
2,5
2,5
17,20
3,6
2,5
2,5
3,6
2,5
3,6
2,5
2,5
2,5
2,5
3,6
3,6
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
3,6
2,5
2,5
12,20
17,20
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
3,6
17,16
17,20
2,5
2,6
2,5
3,6
3,6
2,5
3,6
2,5
2,5
15,10
2,6
2,5
3,6
2,5
2,5
2,5
2,5
17,20
2,5
3,6
3,6
2,5
2,5
2,5
2,5
3,6
17,20
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
17,20
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
17,20
3,6
17,20
20,24
2,5
3,6
3,7
2,5
2,5
2,5
2,5
17,20
18,22
17,20
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
3,8
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
3,6
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,5
2,6
3,6
17,20
13,17
17,20
3,6
2,5
2,5
2,5
2,5
2,5
2,7
3,9
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
3,9
2,7
2,7
2,7
2,7
3,9
2,7
3,9
2,7
2,7
2,7
2,7
3,9
2,7
2,7
2,7
3,9
2,7
2,7
2,7
2,7
3,9
2,7
2,7
2,7
2,7
2,7
3,9
2,7
2,7
2,7
2,7
2,7
2,7
2,7
3,9
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
2,7
3,9
2,7
3,9
2,7
2,7
2,7
2,7
2,7
3,9
3,9
3,9
10,8
10,8
10,8
10,8
10,8
10,8
10,8
10,8
10,8
10,8
10,8
10,8


==> plot/pw_happi_gmark.txt <==
"exp"	"type"	"N"	"val"	"sd"	"se"	"ci"
"1"	"E1"	1	100	46		0	0	0
"2"	"E1"	2	100	42	0	0	0
"3"	"E1"	3	100	37	0	0 0
"4"	"E2"	1	100	91		0	0	0
"5"	"E2"	2	100	83		0	0	0
"6"	"E2"	3	100	65	0	0	0
"7"	"E3"	1	100	81.5	0	0	0
"8"	"E3"	2	100	81	0	0	0
"9"	"E3"	3	100	68	0	0	0
"10"	"E4"	1	100	99	0	0	0
"11"	"E4"	2	100	97	0	0	0
"12"	"E4"	3	100	96.8	0	0	0
"13"	"E5"	1	100	97	0	0	0
"14"	"E5"	2	100	95	0	0	0
"15"	"E5"	3	100	50	0	0	0

==> plot/pw_happi_yago.txt <==
"exp"	"type"	"N"	"val"	"sd"	"se"	"ci"
"1"	"E1"	1	100	85		0	0	0
"2"	"E1"	2	100	74	0	0	0
"3"	"E1"	3	100	68	0	0 0
"4"	"E2"	1	100	97.5		0	0	0
"5"	"E2"	2	100	97		0	0	0
"6"	"E2"	3	100	95.5	0	0	0
"7"	"E3"	1	100	99	0	0	0
"8"	"E3"	2	100	98.9	0	0	0
"9"	"E3"	3	100	98.5	0	0	0

==> plot/yago_signature_list.txt <==
derivation,count
2,9
2,9
2,6
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
6,14
4,10
2,6
2,6
2,6
2,6
2,6
2,6
6,14
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
3,8
2,6
2,6
2,6
8,18
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
5,12
2,6
8,18
6,14
2,6
3,8
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
8,18
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
5,12
2,6
2,6
2,6
3,8
2,6
2,6
2,6
8,18
2,6
2,6
3,8
2,6
3,8
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
4,10
2,6
3,8
2,6
2,6
3,8
5,12
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
7,16
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
4,10
2,6
2,6
2,6
2,6
2,6
3,8
2,6
6,14
2,6
6,14
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
4,10
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
4,10
2,6
2,6
3,8
2,6
2,6
2,6
2,6
3,8
2,6
6,14
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
6,14
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
6,14
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
7,16
2,6
2,6
2,6
2,6
2,6
5,12
2,6
7,16
2,6
2,6
2,6
2,6
2,6
3,8
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
5,12
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
7,16
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
6,14
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
4,10
2,6
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
4,10
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
4,10
6,14
3,8
3,8
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
3,8
5,12
2,6
6,14
2,6
2,6
2,6
2,6
2,6
7,16
2,6
2,6
2,6
2,6
2,6
4,10
2,6
2,6
2,6
2,6
2,6
2,6
5,12
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
4,10
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
8,18
2,6
2,6
2,6
4,10
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
3,8
7,16
2,6
2,6
2,6
2,6
3,8
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
8,18
2,6
2,6
2,6
2,6
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
3,8
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
8,18
2,6
7,16
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
14,30
2,6
2,6
4,10
2,6
4,10
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
6,14
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
8,18
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
3,8
2,6
2,6
2,6
2,6
2,6
5,14
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
4,12
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
4,12
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
3,10
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
4,12
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
3,10
4,12
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
5,14
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
4,12
3,10
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
3,10
2,8
2,8
2,8
2,8
3,10
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
4,12
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
4,12
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
4,12
2,8
2,8
3,10
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
5,14
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
3,10
3,10
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
4,12
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
3,10
2,8
2,8
2,8
3,10
2,8
3,10
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
4,12
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8
2,8
2,8
5,14
2,8
2,8
2,8
2,8
2,8
2,8
2,8
2,8
3,10
2,8
2,8

